Elimination of the Blue Loops in the Evolution of Intermediate-mass Stars by the Neutrino Magnetic Moment and Large Extra Dimensions

For searching beyond Standard Model physics, stars are laboratories which complement terrestrial experiments. Massless neutrinos in the Standard Model of particle physics cannot have a magnetic moment, but massive neutrinos have a finite magnetic moment in the minimal extension of the Standard Model. Large extra dimensions are a possible solution of the hierarchy problem. Both of these provide additional energy loss channels in stellar interiors via the electromagnetic interaction and radiation into extra dimensions, respectively, and thus affect stellar evolution. We perform simulations of stellar evolution with such additional energy losses and find that they eliminate the blue loops in the evolution of intermediate-mass stars. The existence of Cepheid stars can be used to constrain the neutrino magnetic moment and large extra dimensions. In order for Cepheids to exist, the neutrino magnetic moment should be smaller than the range ~2x10^{-10} to 4x10^{-11}mu_B, where mu_B is the Bohr magneton, and the fundamental scale in the (4+2)-spacetime should be larger than ~2 to 5 TeV, depending on the rate of the ^{12}C(alpha, gamma)^{16}O reaction. The fundamental scale also has strong dependence on the metallicity. This value of the magnetic moment is in the range explored in the reactor experiments, but higher than the limit inferred from globular clusters. Similarly the fundamental scale value we constrain corresponds to a size of the compactified dimensions comparable to those explored in the torsion balance experiments, but is smaller than the limits inferred from collider experiments and low-mass stars.

==> referee_comment.txt <==
Reviewer's Comments:

This is a report on the manuscript titled "Elimination of the Blue Loops in the Evolution of Intermediate-mass Stars by the Neutrino Magnetic Moment and Large Extra Dimensions", by K. Mori and colleagues. In this paper, the authors demonstrate that the blue loops that often characterize the core He-burning stage of intermediate-mass stars may become very short, or even be entirely suppressed, provided extra energy losses brought about by a neutrino magnetic moment or extra dimensions are sufficiently large. Since intermediate-mass stars undergoing blue loops may cross the classical instability strip and become type I Cepheids, anything affecting the extent of these loops, including (as the authors show) mu_12 and M_S, could have an impact on the observed properties of Cepheids, and on the latter's very existence.

While this could be an interesting topic to be pursued in detail, the manuscript suffers from some major shortcomings. First, the details of the calculations that were carried out are given with insufficient detail, making it difficult for a reader to properly judge how robust the results are. Second, comparison with the empirical data is virtually non-existent, which is most unfortunate in a paper whose stated goal is to provide constraints on physics beyond the Standard Model from a comparison between evolutionary models and empirical data. Third, the method proposed to constrain mu_12 and M_S is clearly not competitive with other methods that have been previously pursued in the literature, and which provide much tighter constraints on both mu_12 and M_S. Judging from the ranges of mu_12 and M_S values that they adopted in their calculations, the authors were aware at the outset that their method would not be competitive; yet, they somehow only clarify this towards the very end of the paper, which to me seems a bit misleading.

In what follows, I provide some further details on a few aspects which would need to be substantially improved, before such a manuscript could appear in ApJ.

1) In their calculations, the authors adopted Z = 0.02, alpha = 1.6, f_ov = 0.005, and computed tracks for mass values 7, 8, 9, 10 M_Sun. Why were these specific parameter combinations adopted? The metallicity seems quite high, being higher than even the solar one. Masses of Cepheids are known to cover a wider range, from perhaps about 3 up to 20 M_Sun (Turner 1996, JRASC, 90, 82). What is the helium abundance value in these calculations? Was rotation taken into account in any way? If not, how safely can rotation be ignored, particularly for the stars at the high mass end of these calculations, which are frequently fast rotators (see, e.g., Ekström et al. 2012, A&A, 537, A146)? More generally, how would different choices of Y, Z, alpha, f_ov, and masses affect the results?

2) The adopted prescription for mass loss comes from Glebbeek et al. (2009). The latter study was focused, however, on much higher-mass stars, at the level of dozens, and even hundreds, of solar masses -- hence it is not immediately obvious to me if any of their recipes can be straightforwardly applied here. How are the lower-mass, lower-luminosity, lower-temperature regimes that are of relevance here treated in this work? How do the resulting mass loss rates compare with those based on other recipes that are typically adopted in the literature? How do variations/uncertainties in the free parameters that are present in virtually all of these recipes affect the resulting blue loops?

3) Note, in this sense, that in addition to mass loss in the course of the evolution of the Cepheid progenitors, pulsation-driven mass loss within the instability strip itself may also significantly affect the evolution of stars undergoing blue loops, the effect depending on the degree of core overshooting, as shown by Neilson et al. (2011, A&A, 529, L9).

4) Why were values mu_12 = 100, 200, 300 adopted, as stated in the beginning of Sect. 3, if the Introduction clearly explains that the current upper limit, from previous work, is about two orders of magnitude lower? The explanation, I'm afraid, is that the limit that has been obtained from low-mass stars and globular clusters would lead to virtually no changes in the astrophysical regime that is considered in this paper.

5) For M_S, values of 3, 2, 1 TeV were adopted (same passage). Again, why? Globular cluster studies, cited earlier in the paper, have already shown that M_S > 3 TeV, and LHC experiments have provided even more stringent constraints, M_S > 3.9 TeV, as also cited earlier in the paper. Again, I have the impression that the answer is that these earlier constraints render the effect of extra dimensions almost imperceptible, as far as the evolution of intermediate-mass stars go.

6) Only at the very last paragraph of the paper do the authors correctly point out that "the morphology of the blue loops is very sensitive to input physics including nuclear reaction rates and treatment of convection," so that their results "have theoretical uncertainties that originate from these ingredients." I couldn't agree more, but this comes across as being "too little, too late": the authors do not actually tackle, even in a qualitative way, how their results would be affected, only stating that "it is desirable to perform systematic studies." A serious investigation of the subject should definitely consider the impact of the different available prescriptions and their uncertainties, and also of the different possible parameter combinations mentioned in the previous paragraphs, in order to meaningfully consider how the presence and extent of blue loops in the evolution of intermediate-mass stars may help (or not) pose constraints on physics beyond the Standard Model. I see no convincing reason why this could not have been presented in this paper, and I urge the authors to do so in their revised manuscript. It is something that is often done in other studies where much more meaningful bounds have been obtained -- see, for instance, Viaux et al. (2013, A&A, 558, A12), who obtained mu_12 < 4.5, at the 95% CL, from a study of low-mass stars in globular clusters, and who did a careful analysis of the corresponding error budget, theoretical and observational alike.

7) Almost no comparison with observations is provided, and the little that is is only superficially described. For instance, there is a vague statement that "the existence of 10 M_Sun Cepheids places an independent constraint on the NMM and LEDs." Other than the fact that 10 M_Sun is the higher mass value considered in their calculations (for reasons which are not clearly explained; see #1 above), is there any objective, scientifically motivated reason why the authors consider specifically "10 M_Sun Cepheids" in this passage? After all, Cepheids with higher masses and luminosities, and hence with longer periods, have long been known (see, e.g., Turner 1996, also cited in #1 above).

More minor points

1) I do not disagree with the authors when they state that the behavior of the core radius in their calculations (as shown in Fig. 7) "is consistent with the explanation of the blue loop by the mirror reflection principle." However, it is unclear to me whether the other interpretations are INconsistent with the results shown in Fig. 7, as might be implied by the fact that this section ends abruptly after this sentence. The authors should thus clarify whether other interpretations really imply a different behavior for R_He as a function of age than does the mirror reflection principle (I suspect that they do not).

2) It would seem to me that it would make more sense to provide the units at the end of each of eqs. (7)-(9).

3) On page 7, the reference to J. P. Cox's 1980 book is incomplete.

